On the Formation of cD Galaxies and their Parent Clusters

In order to study the mechanism of formation of cD galaxies we search for possible dependencies between the K-band luminosity of cDs and the parameters of their host clusters which we select to have a dominant cD galaxy, corresponding to a cluster morphology of Bautz-Morgan (BM) type I. As a comparison sample we use cD galaxies in clusters where they are not dominant, which we define here as non-BMI (NBMI) type clusters. We find that for 71 BMI clusters the absolute K-band luminosity of cDs depends on the cluster richness, but less strongly on the cluster velocity dispersion. Meanwhile, for 35 NBMI clusters the correlation between cD luminosity and cluster richness is weaker, and is absent between cD luminosity and velocity dispersion. In addition, we find that the luminosity of the cD galaxy hosted in BMI clusters tends to increase with the cD's peculiar velocity with respect to the cluster mean velocity. In contrast, for NBMI clusters the cD luminosity decreases with increasing peculiar velocity. Also, the X-ray luminosity of BMI clusters depends on the cluster velocity dispersion, while in NBMI clusters such a correlation is absent. These findings favour the cannibalism scenario for the formation of cD galaxies. We suggest that cDs in clusters of BMI type were formed and evolved preferentially in one and the same cluster. In contrast, cDs in NBMI type clusters were either originally formed in clusters that later merged with groups or clusters to form the current cluster, or are now in the process of merging.

==> table1.dat <==
J/MNRAS/427/2047  Formation of cD Galaxies and their Clusters (Tovmassian+ 2012)
================================================================================
On the Formation of cD Galaxies and their Parent Clusters
    Tovmassian H.M., Andernach H.
    <Mon. Not. R. Astron. Soc. 427, 2047 (2012)>
    =2012MNRAS.427.2047T        (SIMBAD/NED BibCode)
================================================================================
ADC_Keywords: Clusters, galaxy
Keywords: galaxies: clusters -- clusters: general -- galaxies: formation --
          galaxies: cD galaxies

Abstract:
    In order to study the mechanism of formation of cD galaxies we search
    for possible dependencies between the K-band luminosity of cDs and the
    parameters of their host clusters which we select to have a dominant
    cD galaxy, corresponding to a cluster morphology of Bautz-Morgan
    (BM) type I. As a comparison sample we use cD galaxies in clusters
    where they are not dominant, which we define here as non-BM I (NBMI)
    type clusters. We find that for 71 BM I clusters the absolute K-band
    luminosity of cDs depends on the cluster richness, but less strongly on
    the cluster velocity dispersion. Meanwhile, for 35 NBMI clusters the
    correlation between cD luminosity and cluster richness is weaker, and
    is absent between cD luminosity and velocity dispersion. In addition,
    we find that the luminosity of the cD galaxy hosted in BM I clusters
    tends to increase with the cD's peculiar velocity with respect to the
    cluster mean velocity. In contrast, for NBMI clusters the cD luminosity
    decreases with increasing peculiar velocity. Also, the X-ray luminosity of
    BM I clusters depends on the cluster velocity dispersion, while in NBMI
    clusters such a correlation is absent. These findings favour the cannibalism
    scenario for the formation of cD galaxies. We suggest that cDs in clusters
    of BM I type were formed and evolved preferentially in one and the same
    cluster. In contrast, cDs in NBMI type clusters were either originally
    formed in clusters that later merged with groups or clusters to form
    the current cluster, or are now in the process of merging.

Description:
    For 128 Abell clusters selected as hosting a cD galaxy as well as having a
    minimum number of members with measured reshifts, we extracted the K_s_tot
    magnitude from 2MASS for the cD galaxy and the 2nd-brightest member of the
    cluster. Depending on the magnitude difference between these two galaxies
    we subdivide the sample into 71 clusters with a dominant cD (BM I), 22
    clusters of intermediate type, and 35 clusters with a non-dominant cD
    (NBMI). The table contains cluster name, mean redshift, number of members
    with redshift, difference in K_s_tot magnitude between the cD galaxy
    and the 2nd-brightest cluster member, the absolute K_s_tot magnitude
    of the cD galaxy, the Abell count, the cluster velocity dispersion,
    the peculiar velocity of the cD galaxy, and the names in NED of the cD
    galaxy and the 2nd-brightest galaxy.

File Summary:
--------------------------------------------------------------------------------
 FileName    Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
table1.dat     174      128   Data on the 71 clusters of type BM I, 22 of
                              intermediate type, and 35 of type NBMI
--------------------------------------------------------------------------------

See also:
 J/AJ/137/4795 : Dynamical state of brightest cluster galaxies (Coziol+, 2009)

Byte-by-byte Description of file: table1.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label  Explanations
--------------------------------------------------------------------------------
       1 A1    ---    Smpl    [abc] Subsample the cluster belongs to (1)
   3-  8 A6    ---    cluID   Cluster identification (2)
  10- 15 F6.4  ---    z       Mean galactocentric redshift of the cluster
  17- 19 I3    ---    Nz      Number of galaxies used to determine redshift
  21- 25 F5.2  mag    DKmag   Difference in K_s,tot_ mag between cD and
                               2nd-brightest galaxy {Delta}_K_
  27- 32 F6.2  mag    KMAG    Absolute K_s,tot_ magnitude of cD galaxy (H_0=72)
  34- 36 I3    ---    NA      Abell richness count
      37 A1    ---  f_NA      [* ] Note on Abell richness count (3)
  40- 43 I4    km/s   sigV    ? Cluster velocity dispersion (4)
  45- 49 I5    km/s   Vpec    ? Peculiar velocity of cD galaxy wrt to the 
                               cluster mean velocity (5)
  51- 73 A23   ---    Name1   NED name of cD galaxy
  75- 76 I2    h      RAB.h   Right ascension (B1950) of cD galaxy
  77- 78 I2    min    RAB.m   Right ascension (B1950) of cD galaxy
  79- 82 F4.1  s      RAB.s   Right ascension (B1950) of cD galaxy
      83 A1    ---    DEB.-   Declination sign (B1950) of cD galaxy
  84- 85 I2    deg    DEB.d   Declination (B1950) of cD galaxy
  86- 87 I2    arcmin DEB.m   Declination (B1950) of cD galaxy
  88- 89 I2    arcsec DEB.s   Declination (B1950) of cD galaxy
  91- 92 I2    h      RAh     Right ascension (J2000) of cD galaxy
  93- 94 I2    min    RAm     Right ascension (J2000) of cD galaxy
  95- 98 F4.1  s      RAs     Right ascension (J2000) of cD galaxy
      99 A1    ---    DE-     Declination sign (J2000) of cD galaxy
 100-101 I2    deg    DEd     Declination (J2000) of cD galaxy
 102-103 I2    arcmin DEm     Declination (J2000) of cD galaxy
 104-105 I2    arcsec DEs     Declination (J2000) of cD galaxy
 107-111 F5.4  ---    z1      Heliocentric redshift of cD galaxy
     112 A1    ---  r_z1      [*] Origin of z1: * from our own unpublished
                              measurement, blank for NED,
 113-135 A23   ---    Name2   NED name of 2nd-brightest cluster member
 137-138 I2    h      RA2B.h  Right ascension (B1950) of 2nd-brightest galaxy
 139-140 I2    min    RA2B.m  Right ascension (B1950) of 2nd-brightest galaxy
 141-144 F4.1  s      RA2B.s  Right ascension (B1950) of 2nd-brightest galaxy
     145 A1    ---    DE2B.-  Declination sign (B1950) of 2nd-brightest galaxy
 146-147 I2    deg    DE2B.d  Declination (B1950) of 2nd-brightest galaxy
 148-149 I2    arcmin DE2B.m  Declination (B1950) of 2nd-brightest galaxy
 150-151 I2    arcsec DE2B.s  Declination (B1950) of 2nd-brightest galaxy
 153-154 I2    h      RA2h    Right ascension (J2000) of 2nd-brightest galaxy
 155-156 I2    min    RA2m    Right ascension (J2000) of 2nd-brightest galaxy
 157-160 F4.1  s      RA2s    Right ascension (J2000) of 2nd-brightest galaxy
     161 A1    ---    DE2-    Declination sign (J2000) of 2nd-brightest galaxy
 162-163 I2    deg    DE2d    Declination (J2000) of 2nd-brightest galaxy
 164-165 I2    arcmin DE2m    Declination (J2000) of 2nd-brightest galaxy
 166-167 I2    arcsec DE2s    Declination (J2000) of 2nd-brightest galaxy
 169-173 F5.4  ---    z2      ? heliocentric redshift of 2nd-brightest galaxy
                                (NED)
 174     A1    ---  f_z2     ? redshift flag from NED  (6)
--------------------------------------------------------------------------------
Note (1): subsamples are as follows:
     a = Clusters of BM I type ({Delta}_K_ >= 1.00 mag);
     b = Clusters of intermediate type (0.70 mag < {Delta}_K_ < 1.00 mag);
     c = Clusters of NBMI type ({Delta}_K_ <= 0.70 mag).
Note (2): The first 5 bytes are the Abell cluster name, followed by the
     redshift component of the cluster (A,B,C,...), according to Andernach's
     Abell cluster redshift compilation (cf. 2005ASPC..329..283A). The
     last byte may be blank.
Note (3): taken from 1989ApJS...70....1A; * indicates a downward correction
     for an overlap of two or more redshift components of a cluster (see text).
Note (4): value taken from Andernach's Abell cluster redshift compilation
     (cf. 2005ASPC..329..283A) or from the literature.
Note (5): calculated according to Vpec = (c * z1 - Vcl)/[1 + (Vcl/c)] where
           Vcl is the mean heliocentric velocity of the cluster; note also
           that we used weighted averages for z1, not directly the NED value;
           most peculiar velocities are taken from 2009AJ....137.4795C
Note (6): an F means a Friends-of-Friends (FoF) type of redshift
--------------------------------------------------------------------------------

History:
  * 26-Nov-2012: The positions and redshifts of the cD and 2nd-brightest
    galaxies were not included in the printed version, but appear only
    in the electronic version.
  * 29-Nov-2012: The electronic version published by MNRAS on 20-Nov-2012
    had an error in the name of the 2nd-brightest galaxy for A0690A, which 
    was corrected here and also in the electronic journal version on 
    29-Nov-2012, as well as in the printed version.
  * 02-Dec-2012: the 2nd-brightest galaxy in A1149 was corrected to
    2MASX~J11032040+0730463 at z=0.0714, implying Delta K=0.15. 
    This does not change the cluster's category as NBMI.

Acknowledgements:
    Heinz Andernach    heinz(at)astro.ugto.mx

================================================================================
(End)             Heinz Andernach [Univ. Guanajuato, Mexico]         26-Nov-2012


----+----1----+----2----+----3----+----4----+----5----+----6----+----7----+----8----+----9----+----0----+----1----+----2----+----3----+----4----+----5----+----6----+----7----+----8
a A0038   .1416  15  1.15 -26.39  69    544   -99 2MASX J00281984+1354596 002544.1+133825 002819.8+135500 .1408 2MASX J00280539+1347225 002529.8+133048 002805.4+134723 .1406
a A0085A  .0554 355  1.61 -26.58  48*  1010    43 MCG -02-02-086          003918.7-093438 004150.5-091811 .0557 GIN 009                 003918.5-094214 004150.2-092547 .0579
a A0133A  .0563 137  1.69 -26.20  53*   760   204 ESO 541-G013            010015.1-220901 010241.7-215255 .0569 2MASX J01013597-2203488 005909.4-221957 010136.0-220349 .0533
a A0150   .0591  17  1.50 -26.15  55    674   239 UGC 00716               010640.2+125410 010918.4+131008 .0594 2MASX J01085285+1320137 010614.6+130415 010852.9+132014 .0597
a A0152A  .0594  88  1.67 -26.04  39*   724  -147 2MASX J01100320+1358417 010724.6+134243 011003.2+135841 .0583 2MASX J01100926+1407237 010730.6+135127 011009.3+140724 .0589
a A0193   .0492  99  1.03 -26.27  58    840  -105 CGCG 411-049            012201.4+081459 012438.6+083036 .0506 CGCG 411-049            012201.4+081459 012438.6+083036 .0506
a A0208A  .0796  66  1.12 -26.28  34*   456   -27 PGC 1169115             012859.0+001755 013132.9+003321 .0793 2MASX J01303645+0027305 012802.5+001204 013036.4+002731 .0780
a A0225   .0701   8  1.46 -26.12  51              2MASX J01384892+1849311 013605.9+183418 013849.0+184931 .0689 2MASX J01384054+1848111 013557.6+183258 013840.6+184811 .0724
a A0261A  .0473   9  1.69 -25.71  57*             2MASX J01512719-0215317 014854.8-023021 015127.2-021532 .0465 2MASX J01520129-0210478 014928.8-022535 015201.3-021048 .0470
a A0279A  .0800 101  1.33 -26.44  59*   599  -280 MCG +00-06-002          015342.8+004824 015617.0+010303 .0791 2MASX J01570000+0103172 015425.7+004840 015700.0+010317 .0775
a A0376   .0484 150  1.06 -26.20  36    810   210 UGC 02232               024257.4+364144 024604.0+365419 .0486 GIN 138                 024343.2+364611 024650.0+365844 .0491
a A0399   .0720 101  1.92 -26.83  57   1223  -164 UGC 02438               025508.7+124952 025753.1+130151 .0713 2MASX J02580300+1251138 025518.7+123915 025803.0+125114 .0748
a A0401   .0739 116  1.04 -26.72  90   1144   173 UGC 02450               025612.9+132302 025857.8+133458 .0743 2MASX J02581064+1340419 025525.6+132843 025810.6+134042 .0709
a A0415   .0810  14  1.89 -26.57  67    617  -671 2MASX J03065268-1206234 030429.4-121754 030652.7-120623 .0787 2MASX J03072144-1201357 030458.2-121305 030721.5-120136 .0803
a A0644   .0693  44  1.13 -26.41  42    700   103 2MASX J08172559-0730455 081459.1-072125 081725.6-073046 .0705 2MASX J08172714-0736025 081500.7-072642 081727.1-073603 .0715
a A0655   .1272  61  1.58 -27.24 142    729   472 2MASX J08252902+4707598 082156.8+471749 082529.0+470801 .1291 2MASX J08260055+4702348 082228.7+471225 082600.6+470235 .1276
a A0690A  .0803  93  1.28 -26.84  41*   540  -405 2MASX J08391582+2850389 083613.5+290116 083915.8+285039 .0791 2MASX J08401564+2850447 083713.5+290124 084015.6+285045 .0816
a A0705A  .1042  33  1.53 -26.48  26*   615   165 2MASX J08474520+3001335 084442.5+301239 084745.2+300134 .1050 2MASX J08482745+2952036 084525.0+300310 084827.5+295203 .1064
a A0912A  .0444  18  1.65 -25.53  18*   356    38 CGCG 008-008            095652.6-000050 095926.2-001514 .0480 2MASX J09590714+0000385 095633.3+001501 095907.1+000038 .0463
a A0941   .1048  13  1.12 -25.91  56    238  -125 2MASX J10094349+0337229 100707.7+035209 100943.5+033723 .1049 2MASX J10094422+0337499 100708.4+035236 100944.2+033750 .1068
a A0971A  .0929  48  1.28 -26.55  41*   760  -384 2MASX J10195207+4059179 101653.4+411423 101952.1+405918 .0914 2MASX J10194571+4059389 101646.9+411444 101945.7+405939 .0967
a A1004   .1418  13  1.30 -26.40  76    365    64 2MASX J10253527+5105541 102227.7+512110 102535.3+510554 .1419 2MASX J10254126+5106166 102233.8+512132 102541.3+510616 .1400
a A1023   .1169   6  1.50 -25.94  31              LCRS B102528.0-063237   102528.1-063236 102758.7-064756 .1163 LCRS B102529.5-063045   102529.6-063045 102800.2-064605 .1176
a A1068   .1382  13  1.12 -26.44  71    619   127 2MASX J10404446+3957117 103751.4+401252 104044.5+395711 .1386 2MASX J10403391+4003497 103740.8+401929 104034.0+400349 .1369
a A1076   .1170  21  1.06 -26.03  50    420   183 2MASX J10451352+5808334 104204.2+582420 104513.3+580833 .1174 2MASX J10453036+5812322 104221.3+582820 104530.3+581232 .1184
a A1146   .1412  72  1.48 -27.43 147   1019  -324 2MASX J11011449-2243525 105848.0-222745 110114.5-224353 .1405 2MASX J11013225-2247390 105905.8-223131 110132.3-224739 .1402
a A1227A  .1113  45  1.18 -26.06  74*   733   150 2MASX J11213588+4802522 111849.3+481920 112135.9+480253 .1117 2MASX J11220532+4806152 111918.8+482243 112205.3+480615 .1105
a A1302   .1156  58  1.70 -26.56  85    767   -90 2MASX J11331462+6622454 113022.1+663921 113314.7+662246 .1148 2MASX J11305335+6630438 112759.0+664716 113053.3+663043 .1176
a A1308A  .0501  56  1.09 -26.02  25*   754   334 PGC 035654              113031.9-034413 113305.1-040048 .0520 2MASX J11325072-0347274 113017.5-033053 113250.7-034728 .0523
a A1413   .1417  47  1.30 -27.02 196    674   245 2MASX J11551798+2324177 115243.5+234100 115518.0+232418 .1429 2MASX J11551747+2323287 115243.0+234011 115517.5+232329 .1392
a A1516A  .0769  72  1.09 -26.30  45*   680  -298 2MASX J12185235+0514443 121619.2+053123 121852.4+051444 .0753 2MASX J12185824+0515163 121625.1+053155 121858.3+051516      
a A1644   .0465 307  1.23 -26.69  92   1030   150 2MASX J12571157-1724344 125432.9-170821 125711.6-172434 .0475 2MASX J12574919-1732431 125510.4-171631 125749.2-173243 .0468
a A1651   .0841 222  1.28 -26.45  70    960   190 2MASX J12592251-0411460 125647.6-035536 125922.5-041146 .0853 2MASX J12593749-0406597 125702.6-035049 125937.5-040659 .0803
a A1654   .0840  25  1.23 -26.32  31    512   141 2MASX J12592001+3001300 125656.0+301740 125920.0+300130 .0844 2MASX J12581976+2950557 125555.6+300706 125819.8+295055 .0837
a A1663A  .0826 101  1.21 -26.21  50*   705   453 2MASX J13025254-0230590 130018.1-021453 130252.6-023059 .0847 2MASX J13025000-0226380 130015.6-021032 130250.0-022638 .0826
a A1738   .1173  59  1.50 -26.93  82    546  -381 MCG +10-19-068          132315.5+575136 132511.2+573601 .1154 2MASX J13240096+5739160 132204.8+575453 132400.9+573916 .1150
a A1795   .0628 179  1.04 -26.33 115    835   254 CGCG 162-010            134634.0+265028 134852.5+263534 .0633 2MASX J13482545+2624383 134606.7+263933 134825.4+262439 .0624
a A1809A  .0793 132  1.01 -26.44  74*   690  -163 2MASX J13530637+0508586 135035.6+052344 135306.4+050859 .0788 2MASX J13523104+0456048 135000.0+051051 135231.0+045605 .0832
a A1837   .0694  50  2.24 -26.83  50    601  -179 2MASX J14013635-1107431 135856.2-105316 140136.4-110743 .0691 2MASX J14012568-1109151 135845.5-105447 140125.7-110915 .0695
a A1864A  .0867  61  1.15 -26.39  68*   771   185 2MASX J14080526+0525030 140535.0+053916 140805.3+052503 .0874 2MASX J14070976+0520132 140439.4+053428 140709.8+052013 .0835F
a A1890   .0574  94  1.60 -26.46  37    514   193 NGC 5539                141509.5+082437 141737.8+081047 .0582 NGC 5535                141503.1+082620 141731.3+081230 .0569
a A1925   .1064  55  1.18 -26.34  92    718    33 2MASX J14283842+5651381 142706.4+570500 142838.3+565139 .1060 2MASX J14275634+5643558 142623.8+565719 142756.3+564356 .1080
a A2029   .0775 202  1.85 -27.25  82   1330   150 IC 1101                 150827.4+055559 151056.1+054441 .0779 2MASX J15110004+0546578 150831.4+055816 151100.1+054658 .0787
a A2067A  .0767 171  1.41 -26.37  43*   850  -658 CGCG 165-049            152157.6+312314 152359.9+311240 .0740 2MASX J15234742+3111432 152145.1+312218 152347.4+311143 .0734
a A2107   .0416 170  1.10 -26.20  51    611   130 UGC 09958               153727.1+215638 153939.0+214658 .0418 CGCG 136-050            153756.7+214034 154008.8+213056 .0400
a A2110   .0981  53  1.24 -25.94  54    472  -105 2MASX J15395079+3043037 153749.6+305243 153950.8+304304 .0971 2MASX J15401322+3046338 153812.1+305612 154013.2+304634 .1008
a A2124   .0667 118  2.00 -26.45  50    787   -20 UGC 10012               154305.8+361554 154459.0+360634 .0661 2MASX J15444687+3557004 154253.3+360622 154446.8+355701 .0631
a A2128A  .0583   5  1.46 -26.06  30*             2MASX J15484313-0259344 154606.5-025026 154843.1-025934 .0568 2MASX J15474475-0252145 154508.3-024303 154744.8-025215 .0587
a A2170B  .1052  33  1.09 -25.80  21*   498   -45 2MASX J16165982+2311109 161451.9+231831 161659.8+231111 .1044*2MASX J16165866+2307549 161450.7+231515 161658.7+230755 .1000
a A2228   .1005  30  1.66 -26.53  55    794    53 2MASX J16474406+2956314 164547.0+300146 164744.1+295631 .1008 2MASX J16480084+2956575 164603.7+300211 164800.8+295657 .1059
a A2244   .0997 106  1.81 -26.81  89   1037     7 2MASX J17024247+3403363 170052.6+340748 170242.5+340336 .0994 2MASX J17021662+3358503 170026.5+340304 170216.6+335850 .0988
a A2271   .0586  20  2.03 -26.07  35    894  -536 CGCG 355-030            172053.6+780402 171816.7+780106 .0558 2MASX J17182094+7802142 172058.4+780510 171821.0+780214 .0568
a A2420   .0852  10  1.11 -26.69  88    712  -454 2MASX J22101878-1210141 220738.3-122501 221018.8-121014 .0830 2MASX J22100145-1219291 220720.9-123415 221001.5-121929 .0828
a A2457   .0589 113  1.00 -26.70  53    620  -250 2MASX J22354078+0129053 223307.6+011333 223540.8+012906 .0580 2MASX J22352797+0128153 223254.9+011242 223528.0+012815 .0586
a A2480   .0725  12  1.34 -26.20 108    806 -1020 2MASX J22455898-1737320 224318.4-175322 224559.0-173733 .0684 2MASX J22460031-1741210 224319.7-175711 224600.4-174122 .0711
a A2544   .0673  11  1.57 -25.80  31    299  -119 2MASX J23101507-1047540 230738.5-110411 231015.1-104754 .0665 2MASX J23095939-1102380 230722.7-111855 230959.4-110238 .0665
a A2589   .0421  94  1.47 -26.13  40    790    -9 NGC 7647                232126.9+163009 232357.4+164638 .0411 2MASX J23235357+1652479 232123.0+163619 232353.5+165248 .0450
a A2637   .0712  11  1.22 -26.19  60    579    33 2MASX J23385333+2127528 233622.1+211116 233853.3+212753 .0706 2MASX J23384222+2130038 233611.0+211327 233842.2+213004 .0715
a A2670   .0766 256  1.08 -26.65 142    881   430 2MASX J23541371-1025084 235139.6-104150 235413.7-102508 .0777 2MASX J23534052-1024201 235106.4-104102 235340.5-102420 .0741
a A2694   .0974   8  2.37 -26.72 132              2MASX J00022410+0823541 235950.3+080712 000224.1+082354 .0957 2MASX J00014206+0818145 235908.3+080133 000142.0+081815 .0959
a A2700A  .0949  11  1.43 -27.02  41*   780   450 2MASX J00034964+0203594 000116.0+014718 000349.7+020400 .0954 2MASX J00032769+0207014 000054.0+015020 000327.7+020702 .0959
a A3009   .0652  23  1.87 -26.38  54    447   115 2MASX J02220707-4833495 022017.3-484728 022207.1-483350 .0657 FAIRALL 0379            022008.5-484044 022158.5-482706 .0643
a A3104   .0727  89  1.15 -25.85  37    750   -15 LCRS B031238.4-453620   031238.8-453619 031421.7-452513 .0724 LCRS B031257.9-453607   031258.2-453608 031441.0-452503 .0712
a A3109A  .0631  10  1.05 -26.03  15*   378  -327 2MASX J03163934-4351169 031454.1-440215 031639.3-435117 .0620 2MASX J03160986-4333339 031424.2-434434 031609.9-433334 .0633
a A3112B  .0751 112  1.39 -26.83  95*   810   215 ESO 248-G006            031613.4-442511 031757.7-441417 .0761 LCRS B031515.1-442704   031515.3-442706 031659.7-441609 .0744
a A3120   .0697   6  1.30 -25.82  40              2MASX J03215645-5119357 032027.1-513016 032156.4-511936 .0702 2MASX J03223357-5127128 032104.7-513751 032233.6-512713 .0708
a A3407   .0421  53  1.02 -26.28  57    658  -236 ESO 207-G019            070339.5-490021 070459.3-490459 .0419 2MASX J07035803-4904502 070238.3-490017 070358.0-490450 .0430
a A3490   .0687  88  1.52 -26.35  91    680  -187 2MASX J11452010-3425596 114249.6-340919 114520.2-342559 .0682 2MASX J11453744-3420143 114306.8-340334 114537.4-342014 .0682
a A3571   .0385 172  1.00 -26.63 126    880  -190 ESO 383-G076            134435.5-323657 134728.4-325154 .0386 2MASX J13485033-3309071 134557.1-325413 134850.4-330907 .0362
a A3854A  .1231  23  1.25 -26.62  60*   492   -24 2MASX J22174585-3543293 221451.0-355831 221745.8-354330 .1230 2MASX J22182696-3526418 221532.5-354145 221827.0-352642 .1232
a A4059   .0488 188  1.29 -26.61  66    718   440 ESO 349-G010            235426.1-350215 235700.7-344533 .0491 MCG -06-01-006          235353.0-345218 235627.7-343536 .0474
b A0126   .0548  11  0.71 -25.79  51    530  -490 6dF J0059591-135943     005729.6-141553 005959.1-135943 .0525 2MASX J00595379-1414403 005724.4-143050 005953.8-141440 .0549
b A0478   .0862  13  0.81 -26.45 104    944   -86 2MASX J04132526+1027551 041040.6+102020 041325.3+102755 .0860 2MASX J04125893+1035156 041014.1+102739 041258.9+103516 .0843
b A0715   .1432  17  0.97 -26.27  69    994   -73 2MASX J08545745+3524513 085149.1+353620 085457.5+352452 .1430 2MASX J08543921+3522043 085130.9+353331 085439.3+352204 .1435
b A1406B  .1175  15  0.92 -25.97  40*   332   143 2MASX J11530531+6753513 115025.6+681034 115305.3+675352 .1175 2MASX J11530926+6748103 115029.8+680452 115309.4+674810 .1145
b A1668   .0638  95  0.83 -25.86  54    759  -113 IC 4130                 130119.2+193223 130346.6+191618 .0637 IC 4139                 130136.8+193347 130404.1+191742 .0631
b A1749A  .0561  80  0.94 -26.06  45*   451   -28 IC 4269                 132706.7+375252 132921.0+373723 .0561 IC 4271 NED01           132707.0+374019 132921.4+372450 .0569
b A1767   .0713 159  0.79 -26.60  65    863    70 MCG +10-19-096          133420.1+592740 133608.3+591223 .0711 2MASX J13342636+5922256 133237.7+593745 133426.4+592225 .0722
b A2148   .0885  47  0.75 -26.01  41    489   425 GIN 478                 160113.9+253525 160319.8+252713 .0896 GIN 484                 160116.2+253034 160322.2+252222 .0870
b A2372   .0600   7  0.76 -25.63  42              2MASX J21451552-1959406 214228.1-201332 214515.5-195941 .0587 2MASX J21452542-2007300 214237.9-202121 214525.4-200730 .0613
b A2401   .0576  35  0.91 -26.07  66    438   142 2MASX J21582246-2006145 215536.2-202036 215822.5-200615 .0578 PKS 2156-203            215603.0-202109 215849.3-200647 .0564
b A2593A  .0424 121  0.83 -26.07  40*   644   110 NGC 7649                232149.1+142221 232420.1+143850 .0417 CGCG 431-056            232209.9+142125 232440.9+143755 .0387
b A2622   .0620  57  0.99 -25.95  41    942  -171 PGC 071807              233231.7+270545 233501.5+272221 .0615 2MASX J23352311+2719220 233253.2+270247 233523.1+271923 .0592
b A2626A  .0585  96  0.96 -26.36  43*  1057  -802 IC 5338                 233359.4+205210 233630.4+210846 .0546 IC 5337                 233354.1+205226 233625.0+210902 .0550
b A2734   .0612 189  0.71 -26.14  58    879   200 ESO 409-G025            000849.5-290757 001121.6-285116 .0619 SARS 002.29825-29.21075 000911.7-291238 001143.7-285557 .0611
b A2871B  .1215  53  0.76 -25.59  60*   319   -50 2MASX J01075037-3643217 010531.0-365922 010750.4-364322 .1215 SARS 016.31773-36.88759 010516.3-365314 010735.8-363714 .1210
b A2961A  .1246  24  0.99 -25.99  20*   539   -33 2MASX J02000056-3114133 015747.1-312843 020000.6-311413 .1240 2MASX J02000195-3119133 015748.5-313344 020002.0-311914 .1271
b A2984   .1038  33  0.86 -26.05  54    571   318 ESO 298-G017            020921.8-403130 021124.9-401726 .1050 2MASX J02105846-4011169 020855.2-402522 021058.5-401117 .1040
b A3301   .0534  38  0.82 -26.11 172    686    34 NGC 1759                045907.0-384446 050049.0-384026 .0542 2MASX J05013224-3844105 045950.4-384827 050132.2-384410 .0537
b A3376   .0453 165  0.73 -25.90  42    831   -14 ESO 307-G013            055903.5-400241 060041.1-400240 .0466 2MASX J06020973-3956597 060031.9-395654 060209.7-395700 .0456
b A3556   .0473 209  0.80 -26.28  49    698    22 ESO 444-G025            132118.5-312434 132406.7-314012 .0480 2MASX J13235763-3138453 132109.4-312309 132357.6-313847 .0502
b A3558   .0474 509  0.88 -26.88 226    940  -302 ESO 444-G046            132508.2-311412 132756.9-312944 .0469 2MASX J13272961-3123237 132441.0-310753 132729.6-312325 .0476
b A3998   .0899  17  0.72 -26.02  40    574    90 ESO 347-G009            231853.7-421017 232137.8-415350 .0903 LCRS B231932.9-421633   231933.0-421633 232217.0-420005 .0904
c A0076   .0407  13  0.34 -26.08  42    459  -677 IC 1565                 003651.3+062735 003926.3+064403 .0378 IC 1568                 003721.0+063427 003956.0+065055 .0400
c A0119   .0447 339  0.53 -26.44  69    840    25 UGC 00579               005342.8-013133 005616.1-011519 .0445 UGC 583                 005352.3-013158 005625.6-011545 .0382
c A0367   .0899  33  0.38 -25.81 101    900   539 2MASX J02363713-1922168 023418.2-193517 023637.1-192217 .0920 2MASX J02362667-1915078 023407.7-192809 023626.7-191508 .0948
c A0389   .1131  55  0.15 -26.41 133    759    41 2MASX J02512479-2456393 024912.2-250857 025124.8-245639 .1131 2MASX J02513267-2504233 024920.2-251641 025132.7-250423 .1135
c A0754   .0538 470  0.57 -26.26  92    976    59 2MASX J09083238-0937470 090606.3-092537 090832.4-093748 .0548 2MASX J09101737-0937068 090751.3-092451 091017.4-093707 .0553
c A1149   .0714  49  0.15 -25.45  34    313  -292 2MASX J11025750+0736136 110021.5+075224 110257.5+073614 .0709 2MASX J11032040+0730463 110044.4+074656 110320.4+073046 .0714
c A1168   .0908  46  0.34 -25.93  52    597   307 2MASX J11071768+1551475 110439.5+160803 110717.7+155148 .0923 2MASX J11080366+1554133 110525.6+161028 110803.7+155413 .0923
c A1222   .1120  45  0.43 -26.24  75    523  -143 2MASX J11201257+4711323 111725.9+472758 112012.6+471132 .1113 MCG +08-21-017          111715.3+473049 112002.1+471423 .1097
c A1361   .1154  20  0.70 -26.02  57    456   204 2MASX J11433959+4621202 114100.5+463759 114339.6+462120 .1159 2MASX J11424122+4624363 114001.7+464115 114241.2+462436 .1160
c A1630A  .0649  37  0.44 -25.78  41*   440  -216 CGCG 043-047 NED01      124921.0+045105 125153.5+043447 .0645 CGCG 043-044            124836.4+045110 125108.9+043451 .0665
c A1650   .0836 220  0.40 -25.80 114    789   117 2MASX J12584149-0145410 125607.3-012930 125841.5-014541 .0846 2MASX J12583829-0134290 125604.2-011818 125838.3-013429 .0862
c A1691   .0722 111  0.55 -26.51  64    843    90 MCG +07-27-039          130851.4+392933 131108.6+391337 .0723 2MASX J13100997+3909235 130752.5+392521 131010.0+390924 .0720
c A1736B  .0448 148 -0.69 -25.71  68*   860  -148 ESO 509-G009            132402.6-265305 132648.7-270838 .0449 IC 4252                 132441.7-270357 132728.0-271929 .0454
c A1800   .0755  91  0.67 -26.57  40    723    28 UGC 08738               134706.2+282119 134923.6+280626 .0755 2MASX J13493157+2800016 134714.1+281454 134931.6+280002 .0766
c A1814   .1262  39  0.67 -26.15  71    590    98 2MASX J13540294+1454409 135137.8+150924 135403.0+145441 .1268 2MASX J13534984+1445380 135124.4+150022 135349.8+144538 .1271
c A1839   .1295  49  0.56 -25.52  63   1104   316 2MASX J14023276-0451249 135956.2-043700 140232.7-045125 .1309 2MASX J14023417-0449449 135957.6-043520 140234.1-044945 .1346
c A1918B  .1408  23  0.48 -26.37 105*   825  -511 2MASX J14252238+6311524 142407.3+632522 142522.5+631153 .1392 2MASX J14252117+6309214 142405.8+632250 142521.2+630921 .1356
c A1920   .1314  39  0.31 -25.90 103    562  -120 2MASX J14272450+5545009 142549.6+555825 142724.5+554501 .1310 2MASX J14270303+5553259 142528.4+560650 142703.1+555325 .1313
c A1927   .0949  50  0.58 -25.89  50    650   376 2MASX J14310681+2538013 142852.7+255116 143106.8+253801 .0964 2MASX J14303458+2538495 142820.3+255207 143034.5+253850 .0963
c A1991   .0589 135  0.69 -26.03  60    625   320 NGC 5778                145213.3+185041 145431.5+183832 .0555 CGCG 105-068            145229.7+184600 145447.9+183352 .0566
c A2050   .1190  37  0.70 -25.76  50    688  -209 2MASX J15161794+0005203 151344.3+001622 151617.9+000521 .1208 2MASX J15160950+0014541 151336.1+002555 151609.5+001454 .1189
c A2051   .1180  54 -0.31 -25.90  94    535   170 2MASX J15164416-0058096 151409.6-004710 151644.1-005809 .1190 2MASX J15165808-0106394 151423.5-005540 151658.1-010639 .1170
c A2079A  .0667 151  0.20 -26.44  49*   816  -318 UGC 09861 NED02         152540.6+290605 152745.2+285544 .0653 UGC 09861 NED01         152539.7+290529 152744.4+285507 .0652
c A2089   .0731 105  0.69 -26.00  70    722   209 2MASX J15324982+2802224 153044.6+281226 153249.8+280222 .0736 2MASX J15325912+2753405 153053.8+280344 153259.2+275341 .0717
c A2147   .0365 397  0.20 -25.51  52    890  -203 UGC 10143               160000.0+160646 160217.0+155829 .0355 UGC 10143 NOTES02       155955.7+160244 160212.8+155427 .0358
c A2428   .0845  51  0.47 -26.23  51    453   173 2MASX J22161561-0919590 221336.9-093459 221615.6-092000 .0841 2MASX J22164131-0914138 221402.7-092914 221641.3-091414 .0853
c A2554   .1109  89  0.42 -25.99 100    717  -505 2MASX J23121995-2130098 230940.6-214629 231219.9-213010 .1087 2MASX J23121357-2130018 230934.2-214621 231213.6-213002 .1113
c A2572   .0388 107  0.66 -25.62  32    620  -290 NGC 7571                231600.7+182454 231830.3+184119 .0376 NGC 7598                231603.7+182833 231833.3+184458 .0380
c A2597   .0830  45  0.47 -25.40  43    564  -200 PGC 071390              232243.7-122357 232519.7-120727 .0830 2MASX J23245745-1212001 232221.5-122830 232457.5-121200 .0869
c A2657   .0409  64  0.24 -25.37  51    782     0 CGCG 407-053 NED02      234224.4+085455 234457.4+091135 .0402 CGCG 407-050            234157.5+085911 234430.4+091551 .0410
c A2969   .1252  20 -0.15 -26.17  83    850   411 2MASX J02033533-4106002 020131.4-412023 020335.3-410601 .1271 LCRS B020108.7-412348   020108.9-412353 020312.8-410930 .1229
c A3093   .0828  26  0.64 -25.95  93    419   -99 AM 0309-473 NED02       030914.6-473506 031054.6-472349 .0827 AM 0309-473 NED04       030919.9-473722 031059.8-472605 .0811
c A3144   .0444  31  0.44 -25.48  54    532  -507 2MASX J03370557-5501186 033549.5-551106 033705.6-550119 .0438 IC 1987 NED02           033856.2-551309 034011.5-550333 .0464
c A3546   .1065  14  0.36 -26.15  39    275  -132 2MASX J13130596-2958432 131020.5-294249 131306.0-295843 .1066 2MASX J13140646-3011328 131120.7-295541 131406.5-301133 .1073
c A3562   .0471 265  0.33 -25.60 129   1070   241 ESO 444-G072            133045.0-312458 133334.8-314020 .0489 2MASX J13350306-3139187 133213.1-312359 133503.1-313919 .0508

